Transient Nonlinear Electrothermal Adjoint Sensitivity Analysis for HVDC Cable Joints

Efficient computation of sensitivities is a promising approach for efficiently of designing and optimizing high voltage direct current cable joints. This paper presents the adjoint variable method for coupled nonlinear transient electrothermal problems as an efficient approach to compute sensitivities with respect to a large number of design parameters. The method is used to compute material sensitivities of a 320kV high voltage direct current cable joint specimen. The results are validated against sensitivities obtained via the direct sensitivity method.

==> figs/data_switching_impulse_pyrit/comsol_normalized.dat <==
# Created: December 04, 2023; 19:36:47
x y
1 0.0078012
2 -0.1240832
3 1.610668e-05
4 0.0086901
5 0.01056859


==> figs/data_switching_impulse_pyrit/convergence_mesh_relerr_dwlossdE1.dat <==
# Created: March 10, 2024; 19:35:08
x y
0.005934415775577073 0.0044237682947075325
0.002967207887788592 0.0014684290387067059
0.0014836039438943516 0.0004474320891377932
0.0007418019719475089 0.00012543412734100046

==> figs/data_switching_impulse_pyrit/joule_heat_sweep_E1.dat <==
# Created: March 11, 2024; 18:33:27
x y
0.55 1284.0221768382078
0.6 216.36977581574766
0.65 52.17623588581949
0.7 17.81687892071034
0.75 8.956832724286226
0.8 6.156935475671883
0.9 4.090532849923097


==> figs/data_switching_impulse_pyrit/joule_heat_sweep_sigma0.dat <==
# Created: March 11, 2024; 18:53:31
x y
1.0000000000000001e-11 5.7241277571323455
3e-11 8.348353968502645
1e-10 17.81687892071034
2e-10 32.220057622770256
3e-10 47.47259154732637
5e-10 80.6611580771996
8e-10 138.76745334403753
1e-09 185.16707738138777


==> figs/data_switching_impulse_pyrit/pyrit_Ez_z_t=0.dat <==
# Created: December 01, 2023; 12:05:48
x y
0.16019999999999407 850965.0185621153
0.16059999999998809 845988.8651314012
0.16099999999998374 841590.4877873026
0.16139999999998483 836693.7903537534
0.16179999999999517 832227.4935819354
0.16220017167190298 829778.0424922901
0.1626012502383487 825739.943342566
0.1630038018972556 821943.3374165919
0.16340783193775577 818399.5687597387
0.16381334600763692 814949.6156147118
0.16422034953312237 811701.131333618
0.16462884779496795 808872.4123133697
0.16503884649570477 805967.3193423821
0.16545035111823395 803080.432048818
0.1658633670784033 800306.3023277937
0.16627789999631504 797680.1008110526
0.16669395552484412 795127.4470252848
0.1671115391109641 792671.0073847604
0.16753065642822446 790396.8371915717
0.16795131311006295 788178.3627167492
0.1683735147510349 785970.3519644975
0.16879726716761415 783842.854332187
0.16922257597233586 781785.5987791298
0.169649446814325 779817.2003452642
0.1700778855618048 777930.8317207474
0.1705078979764781 776378.6897506537
0.17093948966101924 774588.892738444
0.17137266654536076 772820.9289295491
0.17180743450551894 771116.1331373388
0.17224379926014743 769428.5694520364
0.17268176670686536 767788.7281776197
0.17312134277737834 766551.177393798
0.1735625333600272 765248.1157388405
0.17400534430026154 763989.1417785885
0.1744497816972202 762715.6288408753
0.17489585143975775 761289.9371358815
0.17534355954498343 759990.8215602793
0.17579291212519904 758745.7571554721
0.17624391504770676 757518.3972645808
0.17669657443067335 756300.1981646809
0.17715089634751324 755163.2621755011
0.17760688691050497 754081.7438342214
0.17806455234611956 753051.5613096945
0.17852389871439917 752041.414239865
0.1789849321448407 751035.9215715412
0.1794476589643934 750054.8509318581
0.17991208533500813 749156.83200186
0.18037821743636878 748256.3605286604
0.18084606152117644 747335.8051121837
0.18131562403177165 746473.7762697914
0.18178691120826912 745632.1434410523
0.18225992932637236 744933.8147768513
0.18273468478667182 744286.5672013091
0.18321118389393665 743512.7482931301
0.18368943315391345 742750.9114773377
0.18416943902466038 742025.1056930767
0.18465120791706896 741326.7994812216
0.18513474619537956 740655.793483131
0.1856200604834736 740020.5551696644
0.18610715728437272 739476.015051107
0.18659604305176103 738869.2698954005
0.1870867244943961 738292.882454256
0.18757920814646123 737753.3239769875
0.18807350065448886 737249.6559391865
0.18856960869064598 736811.6476774123
0.1890675387577472 736261.2254297808
0.1895672976906764 735786.9715062462
0.19006889225244888 735307.6300883737
0.190572329037874 734883.3659583695
0.19107761488067804 734436.2231884724
0.19158475658545754 733995.3294756269
0.19209376090715613 733590.9095608111
0.19260463477540984 733200.683517177
0.19311738500557396 732819.6279524729
0.19363201851495 732451.382500021
0.1941485422791362 732099.7333274522
0.1946669631142911 731792.6600415863
0.19518728800880103 731518.8139083738
0.19570952398194913 731188.8887173146
0.1962336781256295 730869.2310127693
0.1967597574099757 730567.2319363032
0.19728776883852123 730281.4286190724
0.19781771963509825 730023.3888381345
0.19834961690276945 729764.6021402963
0.1988834677433354 729510.0749207168
0.19941927940756465 729255.7117477106
0.19995705897521437 729016.8609064206
0.20049681375161948 728780.5689417864
0.2010385510357633 728589.7496921285
0.20158227798958567 728404.4911955624
0.202128001994166 728204.8879414775
0.20267573037658188 728008.4499715329
0.2032254704316313 727823.6475557653
0.20377722967774953 727648.1036383336
0.204331015510631 727479.1281290213
0.20488683524148776 727310.8744489343
0.20544469644200059 727150.4385809362
0.20600460664931597 726998.6327222787
0.206566573345523 726854.7311899851
0.2071306039972359 726717.8302257719
0.207696706295496 726588.7973542378
0.2082648878771966 726460.2391861167
0.20883515627309096 726339.2680117337
0.20940751918497466 726231.0456515151
0.20998198429699222 726118.0942285532
0.21055855933347412 726008.1135382268
0.21113725209017464 725904.5039256688
0.21171807034028473 725802.438775467
0.2123010218442608 725704.666233805
0.21288611444244435 725609.5535128374
0.21347335601325396 725519.9497404381
0.21406275438610095 725436.4431876821
0.21465431761226045 725357.5522467127
0.21524805362020083 725278.5130171059
0.215843970260434 725204.743608107
0.216442075648844 725132.5259641403
0.21704237785026895 725061.9040260329
0.21764488487067404 724994.5213830734
0.2182496047963008 724929.6379176888
0.21885654575059574 724867.6390217191
0.21946571595231096 724808.5926492902
0.22007712359361353 724750.3525449028
0.220690776814397 724693.9297093573
0.22130668396163872 724644.3576701104
0.22192485321425595 724595.36556279
0.22254529292635244 724544.765583853
0.22316801150356655 724496.629707911
0.2237930171934004 724450.150749764
0.22442031841118365 724404.626038588
0.22504992365485085 724360.9191274004
0.22568184140475325 724323.5527548607
0.22631608017639981 724282.9110511519
0.2269526484318081 724245.5374428428
0.227591554597242 724208.7807778216
0.2282328072514778 724171.0149038283
0.22887641530385355 724135.578521517
0.22952238745258344 724102.3514936881
0.23017073187133041 724069.6067464992
0.2308214576567636 724037.4031627405
0.2314745734207774 724006.3128483146
0.23213008803059848 723976.2416474962
0.232788010528652 723946.690992029
0.23344834925533614 723917.3524807054
0.23411111327091205 723888.172685257
0.23477631158503576 723862.2733663076
0.23544395314141606 723836.4788246438
0.2361140468185356 723809.4045401074
0.2367866014303615 723783.4453318148
0.23746162649710956 723758.0921264122
0.23813913089881245 723733.0125403849
0.2388191236263498 723707.756507148
0.2395016139464407 723682.4587353268
0.2401866106675771 723657.4255600974
0.2408741234767375 723630.7743090548
0.24156416159064856 723614.3191977983
0.2422567339791712 723594.1501260501
0.24295185009519027 723572.4029457899
0.2436495194738431 723550.2088990412
0.2443497512672282 723528.3456402224
0.24505255473503046 723506.9307109372
0.24575793958362951 723484.7306455784
0.24646591531165601 723462.2074631894
0.24717649118975515 723441.9002186211
0.24788967679354584 723421.5260889552
0.24860548199159416 723399.6751877337
0.2493239163074193 723378.3359934392
0.25004498937989195 723356.8974377462
0.25076871101144055 723334.8202791181
0.25149509067126763 723311.6156997315
0.252224138063318 723287.2039721934
0.25295586324315367 723275.756643035
0.25369027603741023 723256.6739211518
0.25442738606014975 723237.2768588439
0.2551672033211583 723216.5268913931
0.25590973799061956 723195.4990093263
0.2566549999056562 723172.2832733192
0.257402999114676 723150.7336570327
0.25815374578132094 723129.4816121922
0.2589072497192207 723110.3878244166
0.2596635210728363 723091.1760397613
0.26042257014488807 723069.8276896622
0.2611844071918345 723051.1754475741
0.2619490423488144 723030.0460996612
0.26271648578238715 723008.9296410269
0.2634867479808827 722987.019530604
0.2642598393557234 722965.0320993783
0.26503577024226666 722943.0696565956
0.2658145509006363 722921.7705084109
0.26659619189205597 722900.8044264842
0.2673807038328432 722879.0365447003
0.2681680972226186 722857.4850319668
0.26895838251433346 722836.0428770914
0.26975157028251207 722814.2928021738
0.2705476714164158 722793.0341159538
0.2713466966658846 722771.3476402382
0.2721486567416268 722748.817100191
0.2729535623160825 722726.1840064013
0.27376142392485947 722703.9062961884
0.2745722528456828 722680.6402235598
0.2753860599127623 722658.3879864364
0.27620285579470866 722636.2462537583
0.27702265183928837 722612.9974481089
0.2778454589153358 722590.1387511821
0.2786712879503323 722566.8636648945
0.2795001500414417 722544.5234091292
0.2803320566365498 722520.3891426389
0.2811670187830677 722495.7830314786
0.2820050475139802 722471.0902838336
0.28284615409857644 722447.1273699342
0.28369035005624244 722421.9423786692
0.2845376468315241 722400.3915941064
0.28538805548946655 722380.416742544
0.2862415875074023 722355.5524381325
0.2870982543774646 722330.6473413873
0.28795806786681005 722305.1825510311
0.28882103927961716 722279.3961951537
0.28968718027161255 722254.9675925086
0.2905565025781087 722229.5379167126
0.2914290175905312 722203.4613402798
0.29230473726532913 722178.4395036891
0.2931836734712012 722158.7404251965
0.29406583799005814 722130.5927644597
0.2949512425179714 722104.8517440583
0.2958398989001705 722076.5445348735
0.29673181926712194 722049.3979031962
0.2976270156369518 722028.5625589831
0.2985254998706499 722004.258989046
0.29942728406633967 721975.3088921787
0.3003323804656505 721946.1451268512
0.3012408012206482 721912.4793179296
0.3021525583948154 721913.7553676228
0.30306766433647914 721874.2748897211
0.3039861313741462 721844.2736502251
0.304907971876275 721816.4732311706
0.3058331982156314 721788.7462614782
0.30676182270626473 721760.6479904144
0.30769385794155957 721737.0794574827
0.3086293164227938 721717.3769361366
0.3095682105601456 721684.5002038792
0.3105105533118667 721655.6762997345
0.311456357195686 721627.667019347
0.3124056347948818 721599.9244679457
0.3133583991397644 721572.1216438368
0.31431466280723297 721544.2344268787
0.3152744386235157 721516.2827356908
0.3162377395196829 721488.371606832
0.3172045786631607 721460.4744156483
0.31817496877888346 721432.8699986311
0.3191489230377958 721404.0206517951
0.3201264546895449 721376.1277340124
0.3211075765437551 721346.7722166836
0.322092301920862 721319.4107631602
0.3230806440519947 721293.8221830452
0.3240726161162816 721264.0735952578
0.32506823173422916 721236.4426522463
0.32606750415509134 721206.9801722324
0.3270704466226809 721180.0733831994
0.32807707290377486 721150.098761714
0.32908739639618956 721119.3534660857
0.3301014305418646 721089.1880934412
0.3311191892592378 721061.4046690468
0.33214068614286696 721033.8531183026
0.33316593475371237 721003.7856377002
0.33419494891305923 720974.2762539026
0.335227742422537 720945.3642213187
0.3362643293414562 720916.9565610955
0.3373047236518524 720888.792860062
0.33834893925961584 720858.0932573169
0.33939698993076983 720828.5092650977
0.34044889002006584 720798.4255949954
0.3415046537061497 720767.9526044653
0.34256429492237184 720738.0380517532
0.3436278281056918 720710.0689683419
0.3446952675873167 720682.0125042292
0.3457666275938592 720652.7348410343
0.34684192252164514 720623.0871934203
0.34792116687256647 720592.9237634812
0.349004375226006 720562.3763872584
0.35009156210753867 720532.1311539316
0.3511827420141063 720501.4513720984
0.35227792960772636 720472.6657689308
0.35337713974654844 720442.9168658863
0.3544803872016093 720411.8086490411
0.35558768674628366 720380.6330076099
0.35669905325870527 720349.5267997948
0.3578145016294586 720318.2870023202
0.35893404694074793 720286.8796008615
0.36005770416457616 720256.3166014912
0.36118548841326203 720227.4645587408
0.3623174148927877 720196.9958728473
0.3634534988595848 720167.6858576692
0.36459375554175144 720137.5079620797
0.36573820017947833 720106.7553077525
0.3668868481489163 720076.1509433714
0.36803971500302657 720044.8425183822
0.3691968162323291 720015.5694300798
0.37035816736639826 719985.7575908297
0.3715237840182031 719954.3298334682
0.372693681779874 719923.41206128
0.3738678764161338 719892.4263624251
0.37504638361685927 719861.2543358029
0.3762292194571567 719830.1454415787
0.37741639977769237 719799.2127957791
0.37860794029855516 719769.0797588504
0.379803857236243 719738.8703910299
0.3810041667283306 719708.6924148432
0.3822088847945567 719677.7760711109
0.3834180275550258 719646.1736349716
0.38463161131280743 719614.4561975256
0.38584965248974673 719583.7140801697
0.3870721674061539 719552.9587672992
0.38829917234238287 719521.0427906404
0.3895306840167141 719490.5508970653
0.39076671890165593 719458.7043399559
0.3920072935553246 719430.2672036268
0.39325242473441324 719402.01411789
0.3945021290602433 719370.1475333314
0.3957564233713585 719338.6095822765
0.39701532448449145 719307.0105377581
0.39827884981319295 719275.6232426636
0.3995470158467807 719243.8420773747
0.4008198392296548 719211.9059049318
0.40209733771494804 719182.9272876193
0.403379528465455 719153.9360497742
0.40466642851883483 719126.7128599872
0.40595805478897545 719094.6708816214
0.4072544252015461 719064.3415789221
0.40855555724403303 719035.0413258215
0.4098614680921462 719004.3909429699
0.411172175048372 718974.5535271593
0.41248769622453074 718946.5370154466
0.41380804966760915 718915.2187932213
0.41513325235843546 718885.7208866556
0.4164633222096862 718856.6217368399
0.41779827711927725 718827.3611609268
0.41913813485455753 718797.5346821033
0.42048291416854133 718768.3495666037
0.42183263301038887 718740.3303652721
0.42318730874212945 718710.7341391547
0.4245469600341698 718680.8643371963
0.4259116054155731 718651.151925346
0.42728126283977363 718620.7742809489
0.42865595054427474 718590.0548518613
0.43003568737432374 718560.4535432684
0.4314204920368418 718533.7951959568
0.43281038310194186 718504.13317371
0.43420537900442224 718475.4363631888
0.4356054980452414 718447.039099604
0.43701075986767235 718418.8054682668
0.4384211830431875 718390.4505368067
0.4398367865255586 718362.2080816313
0.4412575896643609 718335.7648548878
0.44268361074344453 718311.5428890655
0.44411486937563893 718283.6080556989
0.4455513850296563 718253.9286337142
0.4469931770316757 718225.7408267693
0.4484402645669005 718197.3214985115
0.4498926666810969 718170.3225542884
0.4513504034244409 718144.8124347449
0.45281349433280665 718119.1007516689
0.45428195901790824 718093.626071998
0.4557558172520673 718067.2416492524
0.45723508837074645 718041.2690645107
0.45871979270075647 718015.8555445316
0.4602099504195918 717990.5865548735
0.4617055815570671 717964.9459320193
0.46320670599693403 717941.2151146836
0.4647133434784758 717916.6452244202
0.46622551470150914 717892.6699197211
0.46774323995259975 717869.4336448336
0.4692665397050012 717846.0439667612
0.47079543451867406 717822.8214243273
0.4723299444331548 717800.1662894813
0.4738700904357728 717778.8531334095
0.4754158933599248 717757.0068071663
0.4769673738867643 717736.0838478877
0.4785245525468656 717715.706828192
0.48008745055515556 717695.1342363106
0.4816560890483085 717675.3610353861
0.48323048898750504 717656.2615157373
0.4848106713470657 717637.5274709138
0.48639665720458847 717619.0616303736
0.48798846838747234 717600.8440214655
0.48958612632962084 717583.6472084981
0.4911896524629177 717565.6768481458
0.4927990682189528 717547.645621218
0.49441439464100134 717529.6694501673
0.49603565413878803 717511.759941439
0.4976628683442458 717494.9826960064
0.4992960589173041 717477.2936803586
0.5009352483846494 717460.1161624909
0.502580458291526 717443.5993531474
0.504231710682959 717426.8713757525
0.5058890276997343 717410.3153242075
0.5075524320582985 717393.1656550763
0.5092219461589398 717373.6859420484
0.5108975919044432 717352.8936562528
0.5125793919533561 717333.1432005597
0.5142673693097133 717311.5542229977
0.515961546487228 717288.8890104652
0.5176619459897891 717263.9873338882
0.5193685907826018 717236.9171409558
0.5210815036631339 717206.0601167558
0.522800708050921 717173.4181844154
0.5245262270623468 717137.7449181778
0.5262580835807602 717093.8544509294
0.5279963007428822 717045.4107681243
0.529740902158067 716989.5393573005
0.5314919115708315 716923.0132997063
0.5332493520757743 716844.020009405
0.535013247493302 716764.5043212328
0.5367836217562298 716662.1826435678
0.5385604980300891 716546.7745287135
0.5403439006130943 716402.7660495153
0.5421338535093014 716236.0034057052
0.5439303802235396 716039.1397340131
0.5457335055851428 715806.578712047
0.5475432537196816 715536.7024057884
0.549359648971669 715203.4004441898
0.5511827158317752 714790.9645114461
0.5530124780778385 714382.4609604165
0.5548489609632221 713847.4551514785
0.5566921891938779 713229.3144330647
0.5585421868985054 712463.7801259838
0.5603989794876508 711552.1205089868
0.5622625921050441 710476.9231663457
0.5641330497637123 709205.076715499
0.5660103773479956 707667.8496580019
0.5678945997111995 705834.0071188206
0.5697857427302011 703643.1050410281
0.5716838319329771 701008.748510626
0.5735888923238355 697813.5178784701
0.5755009497226945 693961.2140043789
0.5774200299881525 689357.4091276283
0.5793461587898552 683603.5200079066
0.5812793616930745 676301.0817286379
0.583219665307884 668420.5846303158
0.5851670955744914 657987.1302837309
0.5871216780002144 645569.278380687
0.5890834395514786 629910.6110666003
0.5910524065471454 610091.0393436261
0.5930286054236342 585242.8363072393
0.5950120628278788 554647.2606431643
0.5970028047013085 514592.73710715416
0.598975956252352 465408.0747749848
0.6008948980298903 408773.4548605993
0.602749012180797 352371.39118052716
0.6045404885234056 296376.8696084102
0.6062714431644145 249316.6090710014
0.6079439210697695 207964.27714748506
0.6095598974098788 173430.30895694738
0.6111212809408699 145020.34063304192
0.6126299160121416 121563.55120232354
0.6140875845513856 101820.20840412515
0.615496008667074 85828.45358676069
0.6168568521305252 72708.22237127683
0.6181717220316063 62091.724651953424
0.6194421713367743 53351.870158484264
0.6206697009657933 45836.804216579774
0.6218557608905644 39537.12115615204
0.6230017519645499 34322.33194026637
0.6241090278847302 30106.517926861652
0.6251788966027311 26372.426621406532
0.6262126217841937 23379.808578516953
0.627211424585935 20615.21443618594
0.6281764847114387 18258.494317920686
0.6291089421584644 16469.709138354974
0.6300098982305203 14660.758562301125
0.6308804171492268 13237.099697933463
0.6317215273002293 11971.683248861842
0.632534222129422 10810.18189615327
0.6333194617059325 9853.510066754914
0.6340781733520429 9010.620582423375
0.6348112533618409 8227.229078274482
0.6355195676584544 7570.21813589938
0.6362039529143098 7003.472837925546
0.636865217614262 6478.009460909636
0.6375041426266452 6012.331898019759
0.6381214827772033 5606.430584633775
0.6387179672488441 5232.95697009863
0.6392943006240006 4919.910722879314
0.6398511636692716 4636.7489143135235
0.6403892141487283 4365.981134300706
0.640909087636046 4137.3923185521335
0.6414113981520073 3930.8578203036295
0.6418967390935497 3747.7893504142494
0.6423656836947588 3578.9644232589885
0.6428187858368324 3433.024705559169
0.6432565808431797 3301.886110483924
0.6436795857937165 3186.7323258097877
0.6440883002561917 3089.6691467587916
0.644483207107626 3004.81207380351
0.6448647728102037 2932.226866058762
0.6452334479762943 2868.814691202322
0.6455896681366501 2819.029324456594
0.6459338541482429 2780.785285137892
0.6462664125073347 2758.0850208856173
0.6465877359661882 2744.839222311401
0.6468982041149309 2743.6592363582013
0.647198183687427 2756.5351507294968
0.6474880290280178 2782.4592322332674
0.6477680824864261 2826.1934340156113
0.6480386748696232 2889.5391001592466
0.6483001258018115 2975.0678494871704
0.6485527441027117 3083.107223377364
0.6487968281708393 3228.664901126628
0.6490326663202483 3409.4555775864615
0.6492605371301099 3638.9754087550637
0.6494807097763597 3918.6738613668304
0.6496934442904991 4233.913940637886
0.6498989919754541 4531.877559960167


==> figs/data_switching_impulse_pyrit/pyrit_Ez_z_t=2500.dat <==
# Created: December 01, 2023; 12:05:48
x y
0.16019999999999407 -293543.04261068907
0.16059999999998809 -61184.741666659414
0.16099999999998374 35592.27088922083
0.16139999999998483 106581.12010642159
0.16179999999999517 160710.69422472263
0.16220017167190298 209256.33132475105
0.1626012502383487 249653.9495326594
0.1630038018972556 286645.8025030947
0.16340783193775577 320487.72740588937
0.16381334600763692 352625.8493419407
0.16422034953312237 380874.9382734042
0.16462884779496795 408268.853123458
0.16503884649570477 433725.28509850986
0.16545035111823395 456583.7568312103
0.1658633670784033 478683.0936967837
0.16627789999631504 499678.77026805835
0.16669395552484412 519353.8514506044
0.1671115391109641 537606.4640309085
0.16753065642822446 555149.1922343168
0.16795131311006295 571809.6723701938
0.1683735147510349 587321.5999196024
0.16879726716761415 602680.6746128568
0.16922257597233586 617283.0563824603
0.169649446814325 631027.1155679617
0.1700778855618048 643755.9540350733
0.1705078979764781 656569.7261471065
0.17093948966101924 668684.8401823663
0.17137266654536076 680373.5645835085
0.17180743450551894 691573.5957727373
0.17224379926014743 702300.0324485264
0.17268176670686536 712977.2705113322
0.17312134277737834 722939.4411075804
0.1735625333600272 732915.9671218144
0.17400534430026154 742304.089505782
0.1744497816972202 751367.7694798167
0.17489585143975775 760002.3409431869
0.17534355954498343 768662.981231652
0.17579291212519904 776969.0182796244
0.17624391504770676 784805.4818132092
0.17669657443067335 792664.5019480947
0.17715089634751324 800278.0888888882
0.17760688691050497 807550.5689343539
0.17806455234611956 814565.7229847535
0.17852389871439917 821469.0667002806
0.1789849321448407 828299.562824648
0.1794476589643934 834771.8145344295
0.17991208533500813 841224.4430549188
0.18037821743636878 847328.5477563448
0.18084606152117644 853464.525066062
0.18131562403177165 859348.481538611
0.18178691120826912 865466.5209445661
0.18225992932637236 870942.3144021585
0.18273468478667182 876417.4805081476
0.18321118389393665 881703.8425900596
0.18368943315391345 887021.4064873968
0.18416943902466038 892142.6662231435
0.18465120791706896 897063.4482455867
0.18513474619537956 902009.6085887892
0.1856200604834736 906955.2733284421
0.18610715728437272 911469.4692732795
0.18659604305176103 915891.4040536415
0.1870867244943961 920404.9691643601
0.18757920814646123 924985.0646497033
0.18807350065448886 929035.0542873774
0.18856960869064598 933202.2825956288
0.1890675387577472 937308.0098278449
0.1895672976906764 941230.0713083472
0.19006889225244888 945073.1536695831
0.190572329037874 948939.0108236239
0.19107761488067804 952769.5804150708
0.19158475658545754 956513.9396637456
0.19209376090715613 960173.9196952209
0.19260463477540984 963677.762140702
0.19311738500557396 967152.9645084041
0.19363201851495 970570.774041052
0.1941485422791362 974104.7783961395
0.1946669631142911 977145.9790567337
0.19518728800880103 980367.569496322
0.19570952398194913 983451.041630396
0.1962336781256295 986586.4119549631
0.1967597574099757 989690.7829873745
0.19728776883852123 992731.1825089167
0.19781771963509825 995613.2005470278
0.19834961690276945 998530.4889467963
0.1988834677433354 1001356.4924773803
0.19941927940756465 1004172.8410180771
0.19995705897521437 1007066.6214532985
0.20049681375161948 1010035.4913662866
0.2010385510357633 1012453.0718369142
0.20158227798958567 1015138.1520663184
0.202128001994166 1017626.210119236
0.20267573037658188 1020124.2677701213
0.2032254704316313 1022695.9626687355
0.20377722967774953 1025309.4325816161
0.204331015510631 1027583.7449579397
0.20488683524148776 1029991.9848523048
0.20544469644200059 1032419.329209549
0.20600460664931597 1034831.6337292144
0.206566573345523 1037164.10761021
0.2071306039972359 1039347.8627349789
0.207696706295496 1041670.4233402385
0.2082648878771966 1043919.5277887561
0.20883515627309096 1045993.4629708829
0.20940751918497466 1048149.0163663212
0.20998198429699222 1050232.4853836359
0.21055855933347412 1052425.6640559009
0.21113725209017464 1054357.9239557334
0.21171807034028473 1056497.4857533313
0.2123010218442608 1058572.0377917683
0.21288611444244435 1060591.3844244825
0.21347335601325396 1062611.166822436
0.21406275438610095 1064670.1110646909
0.21465431761226045 1066396.8844616835
0.21524805362020083 1068259.3133722022
0.215843970260434 1070215.935198681
0.216442075648844 1071964.6067064574
0.21704237785026895 1073784.3192972022
0.21764488487067404 1075639.5255192716
0.2182496047963008 1077423.8328901103
0.21885654575059574 1079189.9089485155
0.21946571595231096 1080947.3716077358
0.22007712359361353 1082682.4572844508
0.220690776814397 1084379.1435543639
0.22130668396163872 1086117.8952822401
0.22192485321425595 1087597.5641366264
0.22254529292635244 1089232.8624232477
0.22316801150356655 1090903.3540506286
0.2237930171934004 1092561.658572596
0.22442031841118365 1094151.2668756987
0.22504992365485085 1095851.181022182
0.22568184140475325 1097071.6090657925
0.22631608017639981 1098732.3945604924
0.2269526484318081 1100366.1763422491
0.227591554597242 1101717.1371551892
0.2282328072514778 1103282.9356718387
0.22887641530385355 1104727.918292509
0.22952238745258344 1106242.114807727
0.23017073187133041 1107698.6398779163
0.2308214576567636 1109104.4439785674
0.2314745734207774 1110518.1095559357
0.23213008803059848 1111870.538767433
0.232788010528652 1113308.5959494591
0.23344834925533614 1114682.6180618652
0.23411111327091205 1116051.5372529714
0.23477631158503576 1117476.2019626156
0.23544395314141606 1118644.6268495482
0.2361140468185356 1120037.4983746465
0.2367866014303615 1121362.3567900625
0.23746162649710956 1122700.0411626226
0.23813913089881245 1123983.7356002324
0.2388191236263498 1125239.102329049
0.2395016139464407 1126498.0329848095
0.2401866106675771 1127835.7331029524
0.2408741234767375 1129307.4362003226
0.24156416159064856 1130139.031908496
0.2422567339791712 1131325.9035356683
0.24295185009519027 1132469.114809067
0.2436495194738431 1133669.010136518
0.2443497512672282 1134782.0766867262
0.24505255473503046 1135994.4733275264
0.24575793958362951 1137180.3862965817
0.24646591531165601 1138348.636478072
0.24717649118975515 1139515.721804587
0.24788967679354584 1140450.3513043176
0.24860548199159416 1141626.7094957142
0.2493239163074193 1142750.893898945
0.25004498937989195 1143895.6019027247
0.25076871101144055 1145040.1685173356
0.25149509067126763 1146199.2727829549
0.252224138063318 1147399.2989906906
0.25295586324315367 1147956.9250413084
0.25369027603741023 1149052.5096172607
0.25442738606014975 1150105.6673110272
0.2551672033211583 1151030.3663963415
0.25590973799061956 1152111.6181168463
0.2566549999056562 1153176.8641640493
0.257402999114676 1154318.4939295112
0.25815374578132094 1155152.6905766283
0.2589072497192207 1156087.879319126
0.2596635210728363 1157038.3063355535
0.26042257014488807 1157928.3906329554
0.2611844071918345 1158900.91255967
0.2619490423488144 1159832.9124558156
0.26271648578238715 1160770.967648758
0.2634867479808827 1161700.3238877512
0.2642598393557234 1162640.9053438301
0.26503577024226666 1163547.231494404
0.2658145509006363 1164468.8770279782
0.26659619189205597 1165325.8026425422
0.2673807038328432 1166186.9605872433
0.2681680972226186 1167066.570806521
0.26895838251433346 1167907.1619254616
0.26975157028251207 1168723.6198519098
0.2705476714164158 1169569.643881263
0.2713466966658846 1170438.668946804
0.2721486567416268 1171265.1432604883
0.2729535623160825 1172065.3828613742
0.27376142392485947 1172826.8084096129
0.2745722528456828 1173646.5602675022
0.2753860599127623 1174468.2887001194
0.27620285579470866 1175243.9195703506
0.27702265183928837 1175993.6012384326
0.2778454589153358 1176679.5045744837
0.2786712879503323 1177489.4446806195
0.2795001500414417 1178254.5611165133
0.2803320566365498 1179038.9660228265
0.2811670187830677 1179760.8862219113
0.2820050475139802 1180524.0122921509
0.28284615409857644 1181213.7839808078
0.28369035005624244 1182028.0513424736
0.2845376468315241 1182595.9246832416
0.28538805548946655 1183245.454417531
0.2862415875074023 1183851.1729486734
0.2870982543774646 1184562.5114662892
0.28795806786681005 1185279.654046887
0.28882103927961716 1185970.1621680907
0.28968718027161255 1186672.1757706415
0.2905565025781087 1187334.7333133263
0.2914290175905312 1188000.6546780842
0.29230473726532913 1188684.1129121492
0.2931836734712012 1189234.2732234232
0.29406583799005814 1189937.0945774985
0.2949512425179714 1190499.9888640367
0.2958398989001705 1191200.2382241143
0.29673181926712194 1191935.981359204
0.2976270156369518 1192342.5057411876
0.2985254998706499 1192970.5296521932
0.29942728406633967 1193615.728702735
0.3003323804656505 1194254.8178491544
0.3012408012206482 1195006.637317646
0.3021525583948154 1195014.6516197482
0.30306766433647914 1195782.7860754663
0.3039861313741462 1196467.5455354261
0.304907971876275 1197067.8501921168
0.3058331982156314 1197680.6034446356
0.30676182270626473 1198287.9964523495
0.30769385794155957 1198745.342637439
0.3086293164227938 1199150.4102521727
0.3095682105601456 1199735.207076468
0.3105105533118667 1200320.9948298354
0.311456357195686 1200857.872128015
0.3124056347948818 1201386.718416504
0.3133583991397644 1201909.549438594
0.31431466280723297 1202429.5879510795
0.3152744386235157 1202950.6010191906
0.3162377395196829 1203427.4657322236
0.3172045786631607 1203924.40694613
0.31817496877888346 1204376.9852256773
0.3191489230377958 1204880.27460968
0.3201264546895449 1205307.7502742803
0.3211075765437551 1205805.8530413697
0.322092301920862 1206167.4322869142
0.3230806440519947 1206665.3472729118
0.3240726161162816 1207118.2530130392
0.32506823173422916 1207484.0011428385
0.32606750415509134 1207959.8106585639
0.3270704466226809 1208408.0020324506
0.32807707290377486 1208842.5346932309
0.32908739639618956 1209269.4977497654
0.3301014305418646 1209717.244982591
0.3311191892592378 1210050.2964467402
0.33214068614286696 1210480.578869384
0.33316593475371237 1210910.745746793
0.33419494891305923 1211254.4902535218
0.335227742422537 1211654.2338838722
0.3362643293414562 1212018.4672401103
0.3373047236518524 1212387.7507993267
0.33834893925961584 1212771.4220326939
0.33939698993076983 1213177.1921009768
0.34044889002006584 1213478.5693555695
0.3415046537061497 1213844.2887953613
0.34256429492237184 1214212.642263094
0.3436278281056918 1214490.746359946
0.3446952675873167 1214848.4022433208
0.3457666275938592 1215207.1696627045
0.34684192252164514 1215504.4479935009
0.34792116687256647 1215829.2243298746
0.349004375226006 1216156.4168676136
0.35009156210753867 1216485.119875773
0.3511827420141063 1216792.5574776693
0.35227792960772636 1217108.6529187793
0.35337713974654844 1217351.0462589753
0.3544803872016093 1217680.4188523109
0.35558768674628366 1217964.312108742
0.35669905325870527 1218255.0285623777
0.3578145016294586 1218534.883937032
0.35893404694074793 1218789.0318079584
0.36005770416457616 1219046.0851588685
0.36118548841326203 1219257.420498
0.3623174148927877 1219505.0377227487
0.3634534988595848 1219744.4756404215
0.36459375554175144 1219997.3586545866
0.36573820017947833 1220207.182524593
0.3668868481489163 1220430.0014866262
0.36803971500302657 1220653.161433136
0.3691968162323291 1220898.294013028
0.37035816736639826 1221086.8463736924
0.3715237840182031 1221281.9526625935
0.372693681779874 1221497.350478317
0.3738678764161338 1221687.8423714384
0.37504638361685927 1221880.9824719934
0.3762292194571567 1222070.0306963653
0.37741639977769237 1222277.8465993255
0.37860794029855516 1222416.440720567
0.379803857236243 1222567.9769317117
0.3810041667283306 1222747.7953682053
0.3822088847945567 1222923.182690776
0.3834180275550258 1223042.7163881504
0.38463161131280743 1223172.3174766086
0.38584965248974673 1223344.3251608368
0.3870721674061539 1223411.1633615743
0.38829917234238287 1223528.8722350916
0.3895306840167141 1223686.7888320063
0.39076671890165593 1223764.50512218
0.3920072935553246 1223847.9940876656
0.39325242473441324 1223981.7100675905
0.3945021290602433 1224056.129749513
0.3957564233713585 1224132.602486685
0.39701532448449145 1224182.4571661903
0.39827884981319295 1224281.2112765058
0.3995470158467807 1224369.1153585035
0.4008198392296548 1224364.980266087
0.40209733771494804 1224382.773101548
0.403379528465455 1224441.5514014685
0.40466642851883483 1224521.8960663097
0.40595805478897545 1224504.5966336825
0.4072544252015461 1224507.0452635074
0.40855555724403303 1224546.5058113597
0.4098614680921462 1224521.010276191
0.411172175048372 1224478.5133044918
0.41248769622453074 1224512.7152157507
0.41380804966760915 1224489.980398158
0.41513325235843546 1224470.1195507955
0.4164633222096862 1224435.038049127
0.41779827711927725 1224393.5056321486
0.41913813485455753 1224364.5087170561
0.42048291416854133 1224315.5241901907
0.42183263301038887 1224282.636524453
0.42318730874212945 1224212.544114763
0.4245469600341698 1224116.155912526
0.4259116054155731 1224019.4563646368
0.42728126283977363 1223934.514308615
0.42865595054427474 1223810.2526220093
0.43003568737432374 1223659.2734603954
0.4314204920368418 1223705.9295750652
0.43281038310194186 1223486.722230636
0.43420537900442224 1223283.8946850342
0.4356054980452414 1223108.3592127997
0.43701075986767235 1222963.4940399528
0.4384211830431875 1222770.5872781777
0.4398367865255586 1222559.6714298322
0.4412575896643609 1222349.4245105728
0.44268361074344453 1222218.4771118895
0.44411486937563893 1222133.880671046
0.4455513850296563 1221810.6088220912
0.4469931770316757 1221581.508453192
0.4484402645669005 1221291.3791995
0.4498926666810969 1220966.7275657607
0.4513504034244409 1220680.2509954479
0.45281349433280665 1220404.2206480468
0.45428195901790824 1220179.8192314154
0.4557558172520673 1219882.1090611045
0.45723508837074645 1219567.9966027602
0.45871979270075647 1219219.570513139
0.4602099504195918 1218906.6444580746
0.4617055815570671 1218530.364564602
0.46320670599693403 1218188.3144025183
0.4647133434784758 1217796.616259808
0.46622551470150914 1217385.7792296524
0.46774323995259975 1216965.0127754482
0.4692665397050012 1216534.0362777445
0.47079543451867406 1216075.975068247
0.4723299444331548 1215576.0736695325
0.4738700904357728 1215105.3340617667
0.4754158933599248 1214572.8663172678
0.4769673738867643 1214076.0166529962
0.4785245525468656 1213534.9014847453
0.48008745055515556 1212994.133020838
0.4816560890483085 1212386.1746631358
0.48323048898750504 1211782.699112344
0.4848106713470657 1211162.3227825994
0.48639665720458847 1210531.5242784873
0.48798846838747234 1209936.989696314
0.48958612632962084 1209295.092264807
0.4911896524629177 1208613.681405289
0.4927990682189528 1207999.8355213397
0.49441439464100134 1207232.3235187924
0.49603565413878803 1206459.856211804
0.4976628683442458 1205653.924690744
0.4992960589173041 1204827.6691691978
0.5009352483846494 1204006.9879047445
0.502580458291526 1203119.1134113227
0.504231710682959 1202205.0439270062
0.5058890276997343 1201287.2141429323
0.5075524320582985 1200397.0060528882
0.5092219461589398 1199512.2786957754
0.5108975919044432 1198468.5218010903
0.5125793919533561 1197378.7646528962
0.5142673693097133 1196287.7913490415
0.515961546487228 1195131.8920724685
0.5176619459897891 1193942.8420956566
0.5193685907826018 1192658.1065323385
0.5210815036631339 1191334.105920016
0.522800708050921 1190094.5951988988
0.5245262270623468 1188974.0508048786
0.5262580835807602 1187430.4006453343
0.5279963007428822 1185897.4383326315
0.529740902158067 1184256.7157052634
0.5314919115708315 1182589.139786223
0.5332493520757743 1180927.472174106
0.535013247493302 1179466.3608322176
0.5367836217562298 1177770.6946673784
0.5385604980300891 1176133.7812314644
0.5403439006130943 1174000.3819265065
0.5421338535093014 1171776.061867182
0.5439303802235396 1169589.341368365
0.5457335055851428 1167240.8260031426
0.5475432537196816 1164844.4442155913
0.549359648971669 1162286.5154778939
0.5511827158317752 1159528.5000162504
0.5530124780778385 1157185.657084826
0.5548489609632221 1154368.6316090187
0.5566921891938779 1151599.0274962278
0.5585421868985054 1148147.2661307056
0.5603989794876508 1144402.5662948212
0.5622625921050441 1140612.2471764174
0.5641330497637123 1136662.0732375253
0.5660103773479956 1132345.6365936014
0.5678945997111995 1127659.278136524
0.5697857427302011 1122659.3338532702
0.5716838319329771 1117304.0561620782
0.5735888923238355 1111153.0678012704
0.5755009497226945 1104456.449808809
0.5774200299881525 1097426.025742713
0.5793461587898552 1088520.4822635197
0.5812793616930745 1077024.51510581
0.583219665307884 1070965.8733644332
0.5851670955744914 1053474.838401507
0.5871216780002144 1043219.3046720475
0.5890834395514786 1018469.4344092752
0.5910524065471454 988697.8688459956
0.5930286054236342 929047.0020339164
0.5950120628278788 801325.7384264057
0.5970028047013085 667188.8680274675
0.598975956252352 477898.5806484189
0.6008948980298903 322496.58855620376
0.602749012180797 218512.81207178612
0.6045404885234056 140529.78306521638
0.6062714431644145 95004.83086537695
0.6079439210697695 62657.86596538833
0.6095598974098788 41933.0195670625
0.6111212809408699 25975.015982001496
0.6126299160121416 14685.85720006317
0.6140875845513856 3915.3743258071927
0.615496008667074 -4696.42480496903
0.6168568521305252 -12471.204126313842
0.6181717220316063 -20992.493741831553
0.6194421713367743 -28278.555628418442
0.6206697009657933 -37330.92041138852
0.6218557608905644 -46356.67673769958
0.6230017519645499 -53441.771687937406
0.6241090278847302 -61731.984287251646
0.6251788966027311 -70069.6341597194
0.6262126217841937 -74059.12744479768
0.627211424585935 -81089.03632726337
0.6281764847114387 -83703.3971357699
0.6291089421584644 -86931.3064669758
0.6300098982305203 -86666.56700182884
0.6308804171492268 -81261.71425359118
0.6317215273002293 -71062.46951975359
0.632534222129422 -60214.87574929024
0.6333194617059325 -39013.61169425601
0.6340781733520429 -19577.90383490453
0.6348112533618409 7952.869581222258
0.6355195676584544 44248.77667965484
0.6362039529143098 83141.93056500696
0.636865217614262 125778.49701112678
0.6375041426266452 182699.43205744584
0.6381214827772033 226246.42377156837
0.6387179672488441 297919.3669316294
0.6392943006240006 367794.5354676634
0.6398511636692716 449463.5627385964
0.6403892141487283 501860.9112429057
0.640909087636046 574147.6200425436
0.6414113981520073 621675.8729411539
0.6418967390935497 650701.8876127022
0.6423656836947588 647241.9251239833
0.6428187858368324 631672.3820908018
0.6432565808431797 610377.7078568863
0.6436795857937165 578811.3873646163
0.6440883002561917 547435.4760682732
0.644483207107626 515823.8515014138
0.6448647728102037 480538.711519296
0.6452334479762943 441210.20909289067
0.6455896681366501 397335.5263963017
0.6459338541482429 347104.82869162934
0.6462664125073347 296603.8369197155
0.6465877359661882 236524.23238514145
0.6468982041149309 166725.04076072684
0.647198183687427 86107.7842624003
0.6474880290280178 -394.35795977792014
0.6477680824864261 -105260.544370588
0.6480386748696232 -236842.66286262753
0.6483001258018115 -399568.2216814279
0.6485527441027117 -620923.8449288582
0.6487968281708393 -941158.5522954356
0.6490326663202483 -1215859.7573554623
0.6492605371301099 -1303271.780292629
0.6494807097763597 -1331013.7788675947
0.6496934442904991 -1348055.3029969984
0.6498989919754541 -1366465.994474884


==> figs/data_switching_impulse_pyrit/pyrit_Ez_z_t=30000.dat <==
# Created: December 01, 2023; 12:05:48
x y
0.16019999999999407 -726594.6690503175
0.16059999999998809 -744099.729250914
0.16099999999998374 -748569.9015812037
0.16139999999998483 -749311.2822519373
0.16179999999999517 -748438.2202820126
0.16220017167190298 -749255.1860216275
0.1626012502383487 -746523.6849810185
0.1630038018972556 -743810.3220368329
0.16340783193775577 -740769.3549092992
0.16381334600763692 -737470.0711580538
0.16422034953312237 -733892.7191796515
0.16462884779496795 -730324.8140014529
0.16503884649570477 -727073.9145714316
0.16545035111823395 -722793.060552508
0.1658633670784033 -718709.2036741967
0.16627789999631504 -714164.4419601172
0.16669395552484412 -709317.18834373
0.1671115391109641 -704204.7138164161
0.16753065642822446 -698621.4515287704
0.16795131311006295 -694101.2686943037
0.1683735147510349 -688168.6770141056
0.16879726716761415 -682252.7487347319
0.16922257597233586 -676135.8021072431
0.169649446814325 -670757.6286258199
0.1700778855618048 -664659.0872680533
0.1705078979764781 -657460.4889899824
0.17093948966101924 -650917.9789302576
0.17137266654536076 -644000.5516238721
0.17180743450551894 -636215.5586382322
0.17224379926014743 -627749.5565855892
0.17268176670686536 -618796.9598492526
0.17312134277737834 -612020.4193573027
0.1735625333600272 -601780.9639587707
0.17400534430026154 -594180.8819510102
0.1744497816972202 -583628.0517063426
0.17489585143975775 -574143.3282418153
0.17534355954498343 -563054.570475717
0.17579291212519904 -552165.1849272847
0.17624391504770676 -541640.9537707727
0.17669657443067335 -529218.5818001248
0.17715089634751324 -517205.6990808416
0.17760688691050497 -505824.81991943123
0.17806455234611956 -493555.90529813466
0.17852389871439917 -480795.7078224114
0.1789849321448407 -467648.09550861333
0.1794476589643934 -454567.0901493602
0.17991208533500813 -441031.24609512265
0.18037821743636878 -427989.7401747389
0.18084606152117644 -413733.792772039
0.18131562403177165 -399812.72810090106
0.18178691120826912 -385201.4344558631
0.18225992932637236 -370812.5233045129
0.18273468478667182 -356382.86461962946
0.18321118389393665 -342292.81256969133
0.18368943315391345 -326728.83855861943
0.18416943902466038 -311709.0817194525
0.18465120791706896 -297117.24473150127
0.18513474619537956 -281560.5885440526
0.1856200604834736 -265591.7566350348
0.18610715728437272 -250477.97743649076
0.18659604305176103 -235355.4747411086
0.1870867244943961 -219698.51457755102
0.18757920814646123 -203147.6000730281
0.18807350065448886 -188157.99022447236
0.18856960869064598 -171763.53087640647
0.1890675387577472 -156042.18694667402
0.1895672976906764 -139744.58115276345
0.19006889225244888 -124178.349871275
0.190572329037874 -107940.69625244934
0.19107761488067804 -90864.10833928475
0.19158475658545754 -74666.65840919892
0.19209376090715613 -58634.61342112317
0.19260463477540984 -42077.07005849889
0.19311738500557396 -26048.626366336826
0.19363201851495 -9793.518800296717
0.1941485422791362 7071.455381346213
0.1946669631142911 22451.242457651333
0.19518728800880103 38789.48591307204
0.19570952398194913 54602.352678723815
0.1962336781256295 70498.34348310958
0.1967597574099757 86605.51891060632
0.19728776883852123 102539.1057652686
0.19781771963509825 117540.7904925255
0.19834961690276945 133406.6295113102
0.1988834677433354 148786.03262377085
0.19941927940756465 163700.7614609398
0.19995705897521437 179269.62862512507
0.20049681375161948 194507.2981645098
0.2010385510357633 208849.6639525483
0.20158227798958567 223544.53198821316
0.202128001994166 237987.44470112573
0.20267573037658188 251668.27591311283
0.2032254704316313 265424.78523566975
0.20377722967774953 279668.74960511166
0.204331015510631 292670.9918021192
0.20488683524148776 305533.7659150232
0.20544469644200059 318817.1221299849
0.20600460664931597 332051.56496830325
0.206566573345523 344827.49645804224
0.2071306039972359 356783.7045853307
0.207696706295496 369212.8644064638
0.2082648878771966 381313.2378275455
0.20883515627309096 392676.89330082416
0.20940751918497466 403887.3864506724
0.20998198429699222 414729.1044329113
0.21055855933347412 426246.42312259675
0.21113725209017464 436367.2082786845
0.21171807034028473 446954.41536914266
0.2123010218442608 457489.91766179784
0.21288611444244435 467442.40637611994
0.21347335601325396 477168.46610888443
0.21406275438610095 487532.05011682963
0.21465431761226045 496271.16267617705
0.21524805362020083 504527.5412904982
0.215843970260434 514017.86444950127
0.216442075648844 522369.3434487753
0.21704237785026895 530677.0233045756
0.21764488487067404 539301.7154401699
0.2182496047963008 547438.3998404859
0.21885654575059574 555382.6017958884
0.21946571595231096 563125.9804319992
0.22007712359361353 570792.1308936762
0.220690776814397 578097.8142705909
0.22130668396163872 585793.3359944201
0.22192485321425595 592038.2816946562
0.22254529292635244 598971.3418537298
0.22316801150356655 605869.2548982217
0.2237930171934004 612697.479598519
0.22442031841118365 619047.9059163629
0.22504992365485085 625861.1865130144
0.22568184140475325 630888.3341682501
0.22631608017639981 637447.0415782961
0.2269526484318081 644157.2209771995
0.227591554597242 648984.9789867037
0.2282328072514778 655112.8250336471
0.22887641530385355 660501.6168943362
0.22952238745258344 666124.7407443085
0.23017073187133041 671603.4676152945
0.2308214576567636 676615.2667023591
0.2314745734207774 681793.0954709149
0.23213008803059848 686602.1773184269
0.232788010528652 691584.85260042
0.23344834925533614 696475.2713676807
0.23411111327091205 701200.0655634437
0.23477631158503576 706125.4415558475
0.23544395314141606 709860.1458743695
0.2361140468185356 714510.4759314004
0.2367866014303615 719044.2731212239
0.23746162649710956 723239.799296926
0.23813913089881245 727422.0172240877
0.2388191236263498 731357.1956120855
0.2395016139464407 735377.6466558028
0.2401866106675771 739372.4255293469
0.2408741234767375 743316.2991413323
0.24156416159064856 746968.2596789533
0.2422567339791712 750580.4688379081
0.24295185009519027 753997.3112375423
0.2436495194738431 757399.3557014449
0.2443497512672282 760905.425612285
0.24505255473503046 764347.2402392755
0.24575793958362951 767567.2281885183
0.24646591531165601 770921.2244742891
0.24717649118975515 774189.382232734
0.24788967679354584 776784.1205138761
0.24860548199159416 779971.8298255838
0.2493239163074193 783022.3108724813
0.25004498937989195 785951.1162827578
0.25076871101144055 788803.8226329042
0.25149509067126763 791657.3323814692
0.252224138063318 794442.3448369565
0.25295586324315367 797600.7298527975
0.25369027603741023 799798.2088888951
0.25442738606014975 801823.8952451966
0.2551672033211583 804860.5650082453
0.25590973799061956 807460.1046054784
0.2566549999056562 809908.7228740932
0.257402999114676 812214.3800745629
0.25815374578132094 814365.748913798
0.2589072497192207 817154.7982067657
0.2596635210728363 818625.3891282757
0.26042257014488807 821311.8797804142
0.2611844071918345 823374.0349967603
0.2619490423488144 825557.2405839836
0.26271648578238715 827457.7032443952
0.2634867479808827 829567.0133747739
0.2642598393557234 831571.7884645031
0.26503577024226666 833606.9237454064
0.2658145509006363 835542.7840993326
0.26659619189205597 837427.7573121532
0.2673807038328432 839212.2944754444
0.2681680972226186 841047.7023712961
0.26895838251433346 842915.5165828901
0.26975157028251207 844702.3231074373
0.2705476714164158 846295.5603211359
0.2713466966658846 847932.4396398293
0.2721486567416268 849576.3215698256
0.2729535623160825 851186.1467396003
0.27376142392485947 852797.0839466994
0.2745722528456828 854393.373001471
0.2753860599127623 855938.3359684366
0.27620285579470866 857485.6598310437
0.27702265183928837 858842.2606632385
0.2778454589153358 860331.0636329954
0.2786712879503323 861808.633116586
0.2795001500414417 863116.1410770355
0.2803320566365498 864497.2126217401
0.2811670187830677 865890.518311413
0.2820050475139802 867267.1205696397
0.28284615409857644 868722.0387022765
0.28369035005624244 869853.4038228486
0.2845376468315241 871181.8929053579
0.28538805548946655 872040.7772971801
0.2862415875074023 873370.8939294635
0.2870982543774646 874682.8284203983
0.28795806786681005 875787.9172210689
0.28882103927961716 877009.5502032178
0.28968718027161255 878150.4894173001
0.2905565025781087 879258.9922112847
0.2914290175905312 880441.0520174467
0.29230473726532913 881652.1689795216
0.2931836734712012 882298.9262912303
0.29406583799005814 883519.152794026
0.2949512425179714 884625.9499130578
0.2958398989001705 885752.6279545631
0.29673181926712194 886712.9426498922
0.2976270156369518 887667.7428300107
0.2985254998706499 888485.2972287949
0.29942728406633967 889518.8763828246
0.3003323804656505 890581.5760890109
0.3012408012206482 891662.6951386867
0.3021525583948154 891781.2052242495
0.30306766433647914 892946.5490948112
0.3039861313741462 894024.9212192488
0.304907971876275 894949.0639834559
0.3058331982156314 895849.4346133712
0.30676182270626473 896728.3562599005
0.30769385794155957 897568.0610209401
0.3086293164227938 897937.2153950114
0.3095682105601456 898932.7762513749
0.3105105533118667 899760.796214135
0.311456357195686 900573.2124846491
0.3124056347948818 901348.7008000043
0.3133583991397644 902099.5552480164
0.31431466280723297 902848.106493287
0.3152744386235157 903570.964552789
0.3162377395196829 904289.4954342239
0.3172045786631607 904993.0438213558
0.31817496877888346 905677.8810475236
0.3191489230377958 906349.3250455201
0.3201264546895449 907027.0654628435
0.3211075765437551 907572.8331780686
0.322092301920862 908283.3587886228
0.3230806440519947 908843.5550109752
0.3240726161162816 909501.3559464987
0.32506823173422916 910110.0784899117
0.32606750415509134 910758.6973763482
0.3270704466226809 911291.0875994068
0.32807707290377486 911887.4716652617
0.32908739639618956 912499.7380733843
0.3301014305418646 913106.4296963222
0.3311191892592378 913653.3156827084
0.33214068614286696 914170.8533711472
0.33316593475371237 914725.2351569234
0.33419494891305923 915260.3789580223
0.335227742422537 915785.6737612777
0.3362643293414562 916290.4948531067
0.3373047236518524 916758.2094744858
0.33834893925961584 917292.1885628473
0.33939698993076983 917762.7889132706
0.34044889002006584 918247.5901371249
0.3415046537061497 918752.693758418
0.34256429492237184 919238.6449950079
0.3436278281056918 919657.5890121044
0.3446952675873167 920104.2213141306
0.3457666275938592 920533.4700043865
0.34684192252164514 920945.9827082552
0.34792116687256647 921371.6544645643
0.349004375226006 921810.1022567102
0.35009156210753867 922227.14636666
0.3511827420141063 922646.1116580229
0.35227792960772636 923019.3766205114
0.35337713974654844 923385.7498998565
0.3544803872016093 923789.6386931743
0.35558768674628366 924172.2649720579
0.35669905325870527 924558.3702808549
0.3578145016294586 924921.8501194891
0.35893404694074793 925276.6255812773
0.36005770416457616 925633.7077019503
0.36118548841326203 925928.3154207282
0.3623174148927877 926264.9502150438
0.3634534988595848 926588.9103967192
0.36459375554175144 926901.3468972136
0.36573820017947833 927206.175027703
0.3668868481489163 927513.5384616517
0.36803971500302657 927825.9989002236
0.3691968162323291 928121.7474262716
0.37035816736639826 928369.5047860278
0.3715237840182031 928660.7470218517
0.372693681779874 928950.5297243546
0.3738678764161338 929214.7107625571
0.37504638361685927 929484.0576328419
0.3762292194571567 929745.0717578537
0.37741639977769237 929997.2181132036
0.37860794029855516 930191.9471045474
0.379803857236243 930435.091248872
0.3810041667283306 930659.5457810101
0.3822088847945567 930878.371342157
0.3834180275550258 931083.0259742457
0.38463161131280743 931296.4221848198
0.38584965248974673 931523.4025122623
0.3870721674061539 931662.1518077211
0.38829917234238287 931872.0168494979
0.3895306840167141 932087.7287192834
0.39076671890165593 932236.2170836126
0.3920072935553246 932347.5947862719
0.39325242473441324 932520.6048491127
0.3945021290602433 932674.4119358934
0.3957564233713585 932824.4363101966
0.39701532448449145 932961.640755695
0.39827884981319295 933119.3567846722
0.3995470158467807 933289.1294932512
0.4008198392296548 933365.7821064418
0.40209733771494804 933413.2498235276
0.403379528465455 933538.7383207354
0.40466642851883483 933677.5506993227
0.40595805478897545 933726.6249424792
0.4072544252015461 933821.2116956377
0.40855555724403303 933950.497550999
0.4098614680921462 933978.9692777843
0.411172175048372 934016.2918331388
0.41248769622453074 934121.5313764346
0.41380804966760915 934175.9384724901
0.41513325235843546 934195.8085005487
0.4164633222096862 934210.1965315682
0.41779827711927725 934246.7083372072
0.41913813485455753 934274.2938952694
0.42048291416854133 934298.6989131392
0.42183263301038887 934372.6016393127
0.42318730874212945 934328.9874550236
0.4245469600341698 934306.4225621247
0.4259116054155731 934292.231860112
0.42728126283977363 934274.5180509497
0.42865595054427474 934247.0622668524
0.43003568737432374 934170.4078701192
0.4314204920368418 934285.710177856
0.43281038310194186 934093.7103651217
0.43420537900442224 934044.2077133066
0.4356054980452414 933971.8366887731
0.43701075986767235 933916.0025063463
0.4384211830431875 933822.7246144138
0.4398367865255586 933711.8382132711
0.4412575896643609 933553.9342710435
0.44268361074344453 933530.6817199606
0.44411486937563893 933513.6980030689
0.4455513850296563 933318.3815127907
0.4469931770316757 933166.9417913168
0.4484402645669005 933012.2166829427
0.4498926666810969 932853.8727908323
0.4513504034244409 932690.3799684317
0.45281349433280665 932527.6224694034
0.45428195901790824 932397.8046549388
0.4557558172520673 932196.1183209955
0.45723508837074645 931999.3658644393
0.45871979270075647 931802.7817522902
0.4602099504195918 931537.7892009683
0.4617055815570671 931310.4570815
0.46320670599693403 931153.8784436482
0.4647133434784758 930918.311932537
0.46622551470150914 930668.9665055091
0.46774323995259975 930447.8452107204
0.4692665397050012 930148.0731978933
0.47079543451867406 929818.6985329252
0.4723299444331548 929502.9139162961
0.4738700904357728 929254.9256228588
0.4754158933599248 928915.6489226966
0.4769673738867643 928617.9546285918
0.4785245525468656 928278.1154002078
0.48008745055515556 927878.1802284403
0.4816560890483085 927508.9097633513
0.48323048898750504 927150.502848809
0.4848106713470657 926789.9341891137
0.48639665720458847 926395.6609134242
0.48798846838747234 925944.7788263796
0.48958612632962084 925597.0331329502
0.4911896524629177 925147.6376507896
0.4927990682189528 924757.6444509885
0.49441439464100134 924284.7876774889
0.49603565413878803 923742.0350980374
0.4976628683442458 923303.3390228271
0.4992960589173041 922773.0450189256
0.5009352483846494 922300.1199823403
0.502580458291526 921754.5173533882
0.504231710682959 921188.2513696612
0.5058890276997343 920575.2062319274
0.5075524320582985 920033.8397214629
0.5092219461589398 919489.7644394303
0.5108975919044432 918889.5799874377
0.5125793919533561 918247.6821141492
0.5142673693097133 917553.3335106329
0.515961546487228 916861.9802121484
0.5176619459897891 916087.2981146878
0.5193685907826018 915295.2892158523
0.5210815036631339 914490.6464875558
0.522800708050921 914066.6115947283
0.5245262270623468 913079.8136592868
0.5262580835807602 912236.0970537004
0.5279963007428822 911333.0834396352
0.529740902158067 910262.6626120226
0.5314919115708315 909277.0723859004
0.5332493520757743 908730.6695520487
0.535013247493302 907324.1051733206
0.5367836217562298 906861.0156724945
0.5385604980300891 905374.8950457339
0.5403439006130943 904094.5032843391
0.5421338535093014 902797.7497952626
0.5439303802235396 901470.4114179547
0.5457335055851428 900041.2200207651
0.5475432537196816 898264.7686198669
0.549359648971669 896651.8822985297
0.5511827158317752 895794.6214634841
0.5530124780778385 893324.7256570469
0.5548489609632221 892446.4008581546
0.5566921891938779 889874.3311301568
0.5585421868985054 887317.5268378452
0.5603989794876508 884888.5638163319
0.5622625921050441 881980.9242033169
0.5641330497637123 878797.7245007847
0.5660103773479956 875692.3761099166
0.5678945997111995 872009.2136700612
0.5697857427302011 867706.3356049628
0.5716838319329771 862952.2616101715
0.5735888923238355 857993.4293494533
0.5755009497226945 851652.8397637533
0.5774200299881525 843620.4583637874
0.5793461587898552 835061.995114984
0.5812793616930745 827109.9873045763
0.583219665307884 815153.2153234652
0.5851670955744914 800206.179852298
0.5871216780002144 783464.0506809186
0.5890834395514786 759555.1937634606
0.5910524065471454 731623.5111235803
0.5930286054236342 697641.5204248885
0.5950120628278788 657006.7902741582
0.5970028047013085 610016.5372342555
0.598975956252352 512052.0575977896
0.6008948980298903 344908.3695316366
0.602749012180797 192405.79881158387
0.6045404885234056 100217.98444095951
0.6062714431644145 57884.815802031015
0.6079439210697695 33338.12255487805
0.6095598974098788 20197.353413538447
0.6111212809408699 9902.123238808083
0.6126299160121416 2313.3857028646703
0.6140875845513856 -5711.346146742365
0.615496008667074 -13400.613617465131
0.6168568521305252 -20904.672602270883
0.6181717220316063 -30743.19805715473
0.6194421713367743 -39785.16151939998
0.6206697009657933 -50015.88093964342
0.6218557608905644 -62643.05198682816
0.6230017519645499 -75351.9719667136
0.6241090278847302 -87439.15174312225
0.6251788966027311 -102415.69542415076
0.6262126217841937 -114664.79094984278
0.627211424585935 -128744.07457157974
0.6281764847114387 -143237.2134171239
0.6291089421584644 -154374.94105969727
0.6300098982305203 -166018.97736959055
0.6308804171492268 -175213.9222126357
0.6317215273002293 -182398.27079507668
0.632534222129422 -189165.12455346264
0.6333194617059325 -190256.08573669178
0.6340781733520429 -193881.70726725174
0.6348112533618409 -193721.29048550714
0.6355195676584544 -188463.67170879652
0.6362039529143098 -182233.99397707524
0.636865217614262 -176470.12699745464
0.6375041426266452 -164049.41885914266
0.6381214827772033 -164535.91727392873
0.6387179672488441 -150006.00281442577
0.6392943006240006 -144028.28000360273
0.6398511636692716 -137430.1683675297
0.6403892141487283 -140135.85700386428
0.640909087636046 -148251.9827173328
0.6414113981520073 -168505.93901762908
0.6418967390935497 -197213.71071905558
0.6423656836947588 -235040.85887745046
0.6428187858368324 -280328.2736142377
0.6432565808431797 -336417.8981667035
0.6436795857937165 -403738.97061901214
0.6440883002561917 -481950.3384476553
0.644483207107626 -571201.5923406275
0.6448647728102037 -667092.7002423304
0.6452334479762943 -744684.7553435792
0.6455896681366501 -795762.0117952304
0.6459338541482429 -812248.8610270936
0.6462664125073347 -838239.091934578
0.6465877359661882 -843935.2087236821
0.6468982041149309 -846721.4774148054
0.647198183687427 -847938.5384430151
0.6474880290280178 -849390.1522610675
0.6477680824864261 -851232.9477929497
0.6480386748696232 -852796.1656913571
0.6483001258018115 -854532.9266530401
0.6485527441027117 -856438.5551848315
0.6487968281708393 -858954.8882286666
0.6490326663202483 -861045.4029878619
0.6492605371301099 -862790.1721723197
0.6494807097763597 -864064.2149733815
0.6496934442904991 -864188.5931546199
0.6498989919754541 -857325.0778122868


==> figs/data_switching_impulse_pyrit/pyrit_Ez_z_t=357.dat <==
# Created: December 01, 2023; 12:05:48
x y
0.16019999999999407 1687268.7286797476
0.16059999999998809 1683556.9311577233
0.16099999999998374 1680116.9151008402
0.16139999999998483 1675608.070038967
0.16179999999999517 1671782.064083594
0.16220017167190298 1671510.7113753466
0.1626012502383487 1667909.9674461207
0.1630038018972556 1664361.8316145504
0.16340783193775577 1661225.5484853636
0.16381334600763692 1658084.1698212977
0.16422034953312237 1655121.1238400617
0.16462884779496795 1652990.0634911803
0.16503884649570477 1650610.619360427
0.16545035111823395 1647982.592941568
0.1658633670784033 1645497.9483240964
0.16627789999631504 1643156.7449592946
0.16669395552484412 1640829.8831595152
0.1671115391109641 1638592.2628256276
0.16753065642822446 1636633.3179860555
0.16795131311006295 1634751.1048951964
0.1683735147510349 1632689.8001725236
0.16879726716761415 1630698.565511507
0.16922257597233586 1628769.7257163995
0.169649446814325 1626956.55625877
0.1700778855618048 1625213.0501808564
0.1705078979764781 1624202.8072270546
0.17093948966101924 1622450.217593276
0.17137266654536076 1620715.7325095525
0.17180743450551894 1619015.5788282284
0.17224379926014743 1617299.9118874373
0.17268176670686536 1615716.5316789437
0.17312134277737834 1615079.0177321704
0.1735625333600272 1614116.3868425263
0.17400534430026154 1613314.448861623
0.1744497816972202 1612342.1748588693
0.17489585143975775 1610842.8539444862
0.17534355954498343 1609611.723442208
0.17579291212519904 1608470.0514262544
0.17624391504770676 1607219.9632336325
0.17669657443067335 1605934.671300457
0.17715089634751324 1604793.1922911766
0.17760688691050497 1603689.423971516
0.17806455234611956 1602634.6272395558
0.17852389871439917 1601590.7788148168
0.1789849321448407 1600534.2220988094
0.1794476589643934 1599476.624816069
0.17991208533500813 1598639.8152630369
0.18037821743636878 1597708.7212580908
0.18084606152117644 1596657.6882216
0.18131562403177165 1595683.101894769
0.18178691120826912 1594815.2774268573
0.18225992932637236 1594270.556255555
0.18273468478667182 1593806.1343013993
0.18321118389393665 1592926.9617267004
0.18368943315391345 1591992.7486483438
0.18416943902466038 1591086.5265075408
0.18465120791706896 1590230.1805434285
0.18513474619537956 1589399.605764978
0.1856200604834736 1588673.8113705325
0.18610715728437272 1588256.5994627483
0.18659604305176103 1587436.740593459
0.1870867244943961 1586692.7343974449
0.18757920814646123 1586100.4750186978
0.18807350065448886 1585580.210959467
0.18856960869064598 1585231.996191343
0.1890675387577472 1584425.1242003522
0.1895672976906764 1583843.3663344944
0.19006889225244888 1583119.7735892022
0.190572329037874 1582610.876942479
0.19107761488067804 1581934.229065706
0.19158475658545754 1581259.1934829615
0.19209376090715613 1580678.641652423
0.19260463477540984 1580114.7490249388
0.19311738500557396 1579500.0664241079
0.19363201851495 1578892.8013655867
0.1941485422791362 1578368.7351114682
0.1946669631142911 1578012.9099166612
0.19518728800880103 1577761.1593491323
0.19570952398194913 1577252.6747259598
0.1962336781256295 1576662.218316575
0.1967597574099757 1576102.2494939966
0.19728776883852123 1575564.491070367
0.19781771963509825 1575110.4173071755
0.19834961690276945 1574609.2695915217
0.1988834677433354 1574123.8474965342
0.19941927940756465 1573597.7302661454
0.19995705897521437 1573108.416162385
0.20049681375161948 1572631.5916365418
0.2010385510357633 1572397.001519609
0.20158227798958567 1572098.6096723618
0.202128001994166 1571724.3324150403
0.20267573037658188 1571259.5795611541
0.2032254704316313 1570824.4830629237
0.20377722967774953 1570479.121132304
0.204331015510631 1570116.7215507424
0.20488683524148776 1569689.8989608719
0.20544469644200059 1569288.3065579655
0.20600460664931597 1568907.3777771303
0.206566573345523 1568540.9554033545
0.2071306039972359 1568199.4763827657
0.207696706295496 1567889.0466522058
0.2082648878771966 1567537.4123099467
0.20883515627309096 1567229.3363491574
0.20940751918497466 1566955.5059312128
0.20998198429699222 1566625.0941841293
0.21055855933347412 1566348.2396523554
0.21113725209017464 1566085.260924886
0.21171807034028473 1565769.7602401911
0.2123010218442608 1565462.3761872798
0.21288611444244435 1565156.4316291392
0.21347335601325396 1564859.4589937038
0.21406275438610095 1564621.737526644
0.21465431761226045 1564397.458346602
0.21524805362020083 1564111.4197693341
0.215843970260434 1563874.3508763341
0.216442075648844 1563630.3326979806
0.21704237785026895 1563373.0209258401
0.21764488487067404 1563127.0526215103
0.2182496047963008 1562886.4502473343
0.21885654575059574 1562653.2468156242
0.21946571595231096 1562425.0902025253
0.22007712359361353 1562200.4582445773
0.220690776814397 1561981.069236322
0.22130668396163872 1561806.1181366711
0.22192485321425595 1561641.55115067
0.22254529292635244 1561424.97239319
0.22316801150356655 1561217.2587870646
0.2237930171934004 1561015.3519295382
0.22442031841118365 1560808.6894609395
0.22504992365485085 1560611.4405772684
0.22568184140475325 1560501.972229212
0.22631608017639981 1560330.7158707734
0.2269526484318081 1560177.7099959315
0.227591554597242 1560015.7926334566
0.2282328072514778 1559836.0294912874
0.22887641530385355 1559670.0344738213
0.22952238745258344 1559518.004888322
0.23017073187133041 1559364.9038258274
0.2308214576567636 1559213.0992020883
0.2314745734207774 1559065.087028284
0.23213008803059848 1558920.677928226
0.232788010528652 1558778.3467652008
0.23344834925533614 1558634.4775158414
0.23411111327091205 1558489.5054519118
0.23477631158503576 1558382.5622620175
0.23544395314141606 1558272.494916503
0.2361140468185356 1558137.0047700028
0.2367866014303615 1558008.5423479024
0.23746162649710956 1557884.0292105686
0.23813913089881245 1557761.3782179512
0.2388191236263498 1557636.365528444
0.2395016139464407 1557510.1392711494
0.2401866106675771 1557388.6427371425
0.2408741234767375 1557280.8567464447
0.24156416159064856 1557254.9339689885
0.2422567339791712 1557157.4244221179
0.24295185009519027 1557059.6231566712
0.2436495194738431 1556961.8444655812
0.2443497512672282 1556869.6296478778
0.24505255473503046 1556779.105513851
0.24575793958362951 1556684.4406358523
0.24646591531165601 1556584.2900241974
0.24717649118975515 1556510.0668354328
0.24788967679354584 1556436.9476531919
0.24860548199159416 1556340.7211458914
0.2493239163074193 1556247.6814662588
0.25004498937989195 1556155.0657667664
0.25076871101144055 1556059.4175893741
0.25149509067126763 1555958.8853840507
0.252224138063318 1555853.9217388567
0.25295586324315367 1555871.5263047917
0.25369027603741023 1555827.0228914348
0.25442738606014975 1555803.495027063
0.2551672033211583 1555719.0296178414
0.25590973799061956 1555636.8688217062
0.2566549999056562 1555548.035742736
0.257402999114676 1555480.4434800022
0.25815374578132094 1555420.991747919
0.2589072497192207 1555362.4029583796
0.2596635210728363 1555336.225787483
0.26042257014488807 1555277.4324776786
0.2611844071918345 1555234.9547731387
0.2619490423488144 1555171.934638031
0.26271648578238715 1555115.0787608456
0.2634867479808827 1555056.1087956028
0.2642598393557234 1555000.8082162768
0.26503577024226666 1554946.3989431884
0.2658145509006363 1554894.8566954492
0.26659619189205597 1554846.2474686096
0.2673807038328432 1554797.8283242146
0.2681680972226186 1554750.5914648636
0.26895838251433346 1554707.4610766685
0.26975157028251207 1554661.9025999354
0.2705476714164158 1554623.7510602544
0.2713466966658846 1554586.654158982
0.2721486567416268 1554544.0034439638
0.2729535623160825 1554503.2143166917
0.27376142392485947 1554467.3552973107
0.2745722528456828 1554426.066760336
0.2753860599127623 1554388.1142468138
0.27620285579470866 1554351.0506250793
0.27702265183928837 1554313.7659449624
0.2778454589153358 1554286.610959253
0.2786712879503323 1554246.6218833488
0.2795001500414417 1554216.2513918707
0.2803320566365498 1554176.745775609
0.2811670187830677 1554137.9725233428
0.2820050475139802 1554096.288592623
0.28284615409857644 1554058.9189735022
0.28369035005624244 1554026.0460375797
0.2845376468315241 1554023.5201233164
0.28538805548946655 1554028.4477134803
0.2862415875074023 1554000.763569047
0.2870982543774646 1553960.0008861574
0.28795806786681005 1553922.3059529553
0.28882103927961716 1553884.471398771
0.28968718027161255 1553849.9559413767
0.2905565025781087 1553811.8794592228
0.2914290175905312 1553774.9998759308
0.29230473726532913 1553740.04239247
0.2931836734712012 1553744.8934088866
0.29406583799005814 1553704.1807173807
0.2949512425179714 1553679.5977576408
0.2958398989001705 1553633.33410412
0.29673181926712194 1553593.6285658528
0.2976270156369518 1553605.8925491471
0.2985254998706499 1553575.253022435
0.29942728406633967 1553530.5891444571
0.3003323804656505 1553486.911427507
0.3012408012206482 1553430.6152023019
0.3021525583948154 1553547.245964563
0.30306766433647914 1553485.2600000487
0.3039861313741462 1553433.4041399695
0.304907971876275 1553390.680205336
0.3058331982156314 1553350.8341878313
0.30676182270626473 1553313.7667763112
0.30769385794155957 1553306.2999062168
0.3086293164227938 1553313.3440738202
0.3095682105601456 1553274.404049365
0.3105105533118667 1553237.1441846304
0.311456357195686 1553201.7737701202
0.3124056347948818 1553168.7036256092
0.3133583991397644 1553136.3139465868
0.31431466280723297 1553105.5409412484
0.3152744386235157 1553073.7534026345
0.3162377395196829 1553043.01896564
0.3172045786631607 1553011.1101161905
0.31817496877888346 1552989.6669639077
0.3191489230377958 1552950.952988461
0.3201264546895449 1552934.700280799
0.3211075765437551 1552898.0014670677
0.322092301920862 1552913.2039695822
0.3230806440519947 1552893.7108196192
0.3240726161162816 1552855.9523613113
0.32506823173422916 1552844.0048104771
0.32606750415509134 1552809.6991612625
0.3270704466226809 1552784.7464681831
0.32807707290377486 1552748.2979254713
0.32908739639618956 1552712.8649532276
0.3301014305418646 1552679.00875208
0.3311191892592378 1552671.346436097
0.33214068614286696 1552644.3163258429
0.33316593475371237 1552611.0114782464
0.33419494891305923 1552594.6722140107
0.335227742422537 1552562.8945570944
0.3362643293414562 1552543.3883462618
0.3373047236518524 1552510.9185069504
0.33834893925961584 1552474.7029211074
0.33939698993076983 1552441.526550458
0.34044889002006584 1552434.0823601896
0.3415046537061497 1552403.2063890644
0.34256429492237184 1552375.6655874506
0.3436278281056918 1552371.295345043
0.3446952675873167 1552342.5669513575
0.3457666275938592 1552311.2740695726
0.34684192252164514 1552297.9991040998
0.34792116687256647 1552264.464597184
0.349004375226006 1552234.634220027
0.35009156210753867 1552204.9699636633
0.3511827420141063 1552175.919670267
0.35227792960772636 1552138.2460207432
0.35337713974654844 1552143.736169052
0.3544803872016093 1552113.12505151
0.35558768674628366 1552081.7546211279
0.35669905325870527 1552051.4980339932
0.3578145016294586 1552027.2122261575
0.35893404694074793 1552002.2588571457
0.36005770416457616 1551976.8551010778
0.36118548841326203 1551978.5739689325
0.3623174148927877 1551953.0522051598
0.3634534988595848 1551923.7561939312
0.36459375554175144 1551896.6078495837
0.36573820017947833 1551875.6749757489
0.3668868481489163 1551852.5838770517
0.36803971500302657 1551823.8168621878
0.3691968162323291 1551783.643954525
0.37035816736639826 1551796.1461782411
0.3715237840182031 1551771.834642026
0.372693681779874 1551745.74666369
0.3738678764161338 1551725.106081269
0.37504638361685927 1551704.1443821888
0.3762292194571567 1551678.7211449712
0.37741639977769237 1551666.5667770603
0.37860794029855516 1551663.7457099138
0.379803857236243 1551638.402296355
0.3810041667283306 1551621.3652033051
0.3822088847945567 1551600.0478783124
0.3834180275550258 1551581.5950570481
0.38463161131280743 1551558.9720787858
0.38584965248974673 1551522.9263568583
0.3870721674061539 1551535.5097891027
0.38829917234238287 1551512.8582484042
0.3895306840167141 1551477.8471224292
0.39076671890165593 1551486.36636561
0.3920072935553246 1551497.3213781682
0.39325242473441324 1551470.9078491866
0.3945021290602433 1551458.072426126
0.3957564233713585 1551444.719733715
0.39701532448449145 1551432.7494778978
0.39827884981319295 1551413.7002992409
0.3995470158467807 1551383.7126110268
0.4008198392296548 1551392.9067015543
0.40209733771494804 1551402.2059893182
0.403379528465455 1551382.6999869235
0.40466642851883483 1551357.4668264694
0.40595805478897545 1551359.603904861
0.4072544252015461 1551345.3992212103
0.40855555724403303 1551323.1033766964
0.4098614680921462 1551327.5913257743
0.411172175048372 1551325.7802882928
0.41248769622453074 1551309.29483102
0.41380804966760915 1551302.3561837967
0.41513325235843546 1551300.8643307828
0.4164633222096862 1551296.4380173439
0.41779827711927725 1551288.1647047896
0.41913813485455753 1551280.5098267405
0.42048291416854133 1551271.4289098543
0.42183263301038887 1551259.8388847904
0.42318730874212945 1551256.2526416448
0.4245469600341698 1551248.6490209305
0.4259116054155731 1551239.757922455
0.42728126283977363 1551230.216208085
0.42865595054427474 1551220.0304820323
0.43003568737432374 1551210.501053548
0.4314204920368418 1551205.8131061634
0.43281038310194186 1551195.9726080212
0.43420537900442224 1551185.3586898283
0.4356054980452414 1551174.0930314497
0.43701075986767235 1551162.5418363228
0.4384211830431875 1551150.3625954324
0.4398367865255586 1551136.7038620606
0.4412575896643609 1551123.9157490379
0.44268361074344453 1551118.4466446987
0.44411486937563893 1551111.6703992018
0.4455513850296563 1551091.217281142
0.4469931770316757 1551070.9140675485
0.4484402645669005 1551051.9649502323
0.4498926666810969 1551032.7248813729
0.4513504034244409 1551014.2639611587
0.45281349433280665 1550993.1789386692
0.45428195901790824 1550975.2088987464
0.4557558172520673 1550951.5129738597
0.45723508837074645 1550927.2419430641
0.45871979270075647 1550901.8664184217
0.4602099504195918 1550875.8899909297
0.4617055815570671 1550845.5717462886
0.46320670599693403 1550823.3336434278
0.4647133434784758 1550791.7738129112
0.46622551470150914 1550759.5729816684
0.46774323995259975 1550726.078589922
0.4692665397050012 1550688.755965088
0.47079543451867406 1550649.769278051
0.4723299444331548 1550607.0442179805
0.4738700904357728 1550566.9483760435
0.4754158933599248 1550518.4903008486
0.4769673738867643 1550467.717384107
0.4785245525468656 1550413.6842590054
0.48008745055515556 1550360.9931693715
0.4816560890483085 1550299.5332754825
0.48323048898750504 1550235.3247715957
0.4848106713470657 1550167.4154178842
0.48639665720458847 1550095.3810424474
0.48798846838747234 1550021.8943765992
0.48958612632962084 1549941.158011102
0.4911896524629177 1549850.542560336
0.4927990682189528 1549753.948324575
0.49441439464100134 1549650.4313572934
0.49603565413878803 1549546.47462888
0.4976628683442458 1549425.58448963
0.4992960589173041 1549294.2212618603
0.5009352483846494 1549156.3264622504
0.502580458291526 1549008.5528760536
0.504231710682959 1548849.149451734
0.5058890276997343 1548679.8042494725
0.5075524320582985 1548485.3037452723
0.5092219461589398 1548270.22805207
0.5108975919044432 1548052.637849872
0.5125793919533561 1547810.845128725
0.5142673693097133 1547552.330524716
0.515961546487228 1547257.3985769562
0.5176619459897891 1546939.841673274
0.5193685907826018 1546583.4194094285
0.5210815036631339 1546180.6677717362
0.522800708050921 1545755.2749082274
0.5245262270623468 1545418.308722605
0.5262580835807602 1544891.5410191875
0.5279963007428822 1544300.5659057219
0.529740902158067 1543677.0848263288
0.5314919115708315 1542933.3388218246
0.5332493520757743 1542093.9394204111
0.535013247493302 1541533.0068046812
0.5367836217562298 1540621.5339007336
0.5385604980300891 1539807.1204648516
0.5403439006130943 1538634.6725775222
0.5421338535093014 1537331.8925865528
0.5439303802235396 1535890.3985062183
0.5457335055851428 1534248.5209089424
0.5475432537196816 1532479.6018017451
0.549359648971669 1530288.47133596
0.5511827158317752 1527646.543179981
0.5530124780778385 1525992.7114407357
0.5548489609632221 1523103.486471069
0.5566921891938779 1520337.8701963637
0.5585421868985054 1516536.615600398
0.5603989794876508 1512046.9846901114
0.5622625921050441 1507092.0784129195
0.5641330497637123 1501576.8522076209
0.5660103773479956 1494879.6426083418
0.5678945997111995 1487089.8439814858
0.5697857427302011 1478036.3751731345
0.5716838319329771 1467245.1740873556
0.5735888923238355 1453586.4735866399
0.5755009497226945 1436715.05647306
0.5774200299881525 1416733.5174907965
0.5793461587898552 1388447.4559329955
0.5812793616930745 1348313.302087359
0.583219665307884 1319920.3102419418
0.5851670955744914 1256618.2469706556
0.5871216780002144 1196454.910376833
0.5890834395514786 1086742.0574533883
0.5910524065471454 973076.4380284211
0.5930286054236342 845425.3914319597
0.5950120628278788 685199.4700395286
0.5970028047013085 546758.0527214541
0.598975956252352 360139.448465267
0.6008948980298903 222409.87668430395
0.602749012180797 133896.92206928122
0.6045404885234056 72741.58503911468
0.6062714431644145 42326.19495793277
0.6079439210697695 22273.26803894189
0.6095598974098788 11593.912019016463
0.6111212809408699 5615.247928875243
0.6126299160121416 1466.224506696517
0.6140875845513856 -785.5118042540965
0.615496008667074 -2960.041589681385
0.6168568521305252 -5037.364001099428
0.6181717220316063 -6270.666960336567
0.6194421713367743 -7758.836670939905
0.6206697009657933 -9253.783533211672
0.6218557608905644 -9813.942267002267
0.6230017519645499 -9577.254608794605
0.6241090278847302 -9658.35187578716
0.6251788966027311 -6868.352995180778
0.6262126217841937 -2595.690076723538
0.627211424585935 2708.9034020572567
0.6281764847114387 13615.088314279797
0.6291089421584644 20758.688118673486
0.6300098982305203 35600.37098108644
0.6308804171492268 55259.19264475002
0.6317215273002293 81551.80561651253
0.632534222129422 108779.59087465769
0.6333194617059325 145328.4863324569
0.6340781733520429 180982.9843641613
0.6348112533618409 227284.71016827493
0.6355195676584544 279520.2396464844
0.6362039529143098 334057.7075585638
0.636865217614262 395791.5281850245
0.6375041426266452 469833.1680458538
0.6381214827772033 531406.7906754675
0.6387179672488441 622389.4094676379
0.6392943006240006 711760.1561878425
0.6398511636692716 811632.6545175259
0.6403892141487283 890283.8859874053
0.640909087636046 993087.6705380968
0.6414113981520073 1079750.547374463
0.6418967390935497 1163054.2918144965
0.6423656836947588 1217058.671981202
0.6428187858368324 1259269.8299234952
0.6432565808431797 1284822.2590053733
0.6436795857937165 1289317.9848201163
0.6440883002561917 1301701.7591089515
0.644483207107626 1314769.8051000233
0.6448647728102037 1320738.8326711548
0.6452334479762943 1325280.1924107359
0.6455896681366501 1329594.353196172
0.6459338541482429 1330021.460432762
0.6462664125073347 1335118.2064828752
0.6465877359661882 1338567.4858541791
0.6468982041149309 1342025.8494169817
0.647198183687427 1345257.6439139163
0.6474880290280178 1348644.3514802137
0.6477680824864261 1352162.0739629066
0.6480386748696232 1355485.9149114622
0.6483001258018115 1358789.8916897983
0.6485527441027117 1362290.0433729624
0.6487968281708393 1366207.6716216786
0.6490326663202483 1369873.5648019
0.6492605371301099 1373211.5945141811
0.6494807097763597 1376361.1280970823
0.6496934442904991 1379042.4261297628
0.6498989919754541 1377301.1197013562


==> figs/data_switching_impulse_pyrit/relerr_dwlossdE1_dtmax_gen_ntref_500.dat <==
# Created: December 04, 2023; 19:36:47
x y
0.006875000000000003 0.07878410811169818
0.003055555555555558 0.012430942339621148
0.0014473684210526347 0.0033681473712326316
0.0005612244897959216 0.0007836259525617824
0.00013819095477390214 8.663827577108193e-05
5.511022044088487e-05 2.082437547185963e-05


==> figs/data_switching_impulse_pyrit/relerr_dwlossdE1_dtmax_gen_ntref_750.dat <==
# Created: December 08, 2023; 16:17:47
x y
0.006875000000000003 0.16525920409927244
0.003055555555555558 0.02115319332648727
0.0014473684210526347 0.003683399217549146
0.0005612244897959216 0.0008762853867583975
5.511022044088487e-05 2.36588214939644e-05


==> figs/data_switching_impulse_pyrit/sensitivities_normalized_am.dat <==
# Created: December 04, 2023; 19:36:47
x y
1 0.007658191017843378
2 -0.12298012449780986
3 1.610657882705988e-05
4 0.008690097309876224
5 0.010568601458412449


==> figs/data_switching_impulse_pyrit/sensitivities_normalized_dsm.dat <==
# Created: December 04, 2023; 19:36:47
x y
1 0.007817248748392012
2 -0.12360957339447626
3 1.610618493847382e-05
4 0.008634754844883749
5 0.010567584857399474


==> figs/data_switching_impulse_pyrit/slope_E1.dat <==
# Created: December 04, 2023; 19:36:47
x y
0.99 1.12298012449781
1.01 0.8770198755021901


==> figs/data_switching_impulse_pyrit/slope_sigma0.dat <==
# Created: December 04, 2023; 19:36:47
x y
0.99 0.9923418089821566
1.01 1.0076581910178435


==> figs/data_switching_impulse_pyrit/sweep_wloss_E1_normalized.dat <==
# Created: December 04, 2023; 19:36:47
x y
0.99 1.1375309007923626
1 1
1.01 0.88911175400341


==> figs/data_switching_impulse_pyrit/sweep_wloss_sigma0_normalized.dat <==
# Created: December 04, 2023; 19:36:47
x y
0.99 0.9939668132598866
1 1
1.01 1.0095642431295795


==> figs/switching_impulse.dat <==
# Created: November 23, 2023; 16:42:56
x y
0.0 0.0
7.221317583562958e-06 27988.814483366034
1.4442635167125916e-05 54025.25227451312
2.1663952750688875e-05 78240.77870521948
2.8885270334251833e-05 100758.0181810065
3.610658791781479e-05 121691.34869689232
4.332790550137775e-05 141147.45637448967
5.0549223084940705e-05 159225.85270884298
5.7770540668503665e-05 176019.35703261493
6.499185825206663e-05 191614.54653660872
7.221317583562958e-05 206092.17602832356
7.943449341919253e-05 219527.56946353213
8.66558110027555e-05 231990.985149024
9.387712858631846e-05 243547.9563870167
0.00010109844616988141 254259.60921267833
0.00010831976375344438 264182.9587651523
0.00011554108133700733 273371.1857288893
0.0001227623989205703 281873.8941854747
0.00012998371650413325 289737.3521260157
0.0001372050340876962 297004.71579009213
0.00014442635167125916 303716.238918865
0.00015164766925482211 309909.4679368024
0.00015886898683838507 315619.4240082626
0.00016609030442194805 320878.7728515443
0.000173311622005511 325717.98313366284
0.00018053293958907396 330165.4742137493
0.0001877542571726369 334247.75395133265
0.00019497557475619986 337989.54724759917
0.00020219689233976282 341413.91594279656
0.0002094182099233258 344542.3706510458
0.00021663952750688875 347394.97507473605
0.0002238608450904517 349990.44330421666
0.00023108216267401466 352346.2305744985
0.00023830348025757761 354478.6179189491
0.0002455247978411406 356402.79113038635
0.0002527461154247035 358132.91441237106
0.0002599674330082665 359682.19907776185
0.00026718875059182943 361062.9676275819
0.0002744100681753924 362286.7135208524
0.0002816313857589554 363364.156925156
0.0002888527033425183 364305.2967182112
0.0002960740209260813 365119.45899255795
0.00030329533850964423 365815.34229850845
0.0003105166560932072 366401.0598446989
0.00031773797367677014 366884.17886083183
0.0003249592912603331 367271.75731343887
0.0003321806088438961 367570.3781526619
0.000339401926427459 367786.18125608255
0.000346623244011022 367924.8932244614
0.00035384456159458493 367991.8551738391
0.0003610658791781479 367992.04865873384
0.00036828719676171084 367930.11985211243
0.0003755085143452738 367810.40209935803
0.0003827298319288368 367636.9369555777
0.00038995114951239973 367413.4938082378
0.0003971724670959627 367143.58818025823
0.00040439378467952564 366830.4988022996
0.0004116151022630886 366477.28353700857
0.0004188364198466516 366086.7942324234
0.0004260577374302145 365661.6905765492
0.0004332790550137775 365204.4530202689
0.00044050037259734043 364717.3948312409
0.0004477216901809034 364202.67333722254
0.00045494300776446634 363662.30041332316
0.0004621643253480293 363098.1522640338
0.0004693856429315923 362511.97854745353
0.00047660696051515523 361905.41088594805
0.0004838282780987182 361279.9708045006
0.0004910495956822812 360637.07713524054
0.0004982709132658441 359978.0529240454
0.000505492230849407 359304.1318727025
0.0005127135484329701 358616.4643478588
0.000519934866016533 357916.1229858933
0.0005271561836000959 357204.10792088235
0.0005343775011836589 356481.35166100506
0.0005415988187672219 355748.72363702784
0.0005488201363507848 355007.03444492165
0.0005560414539343477 354257.0398031776
0.0005632627715179108 353499.4442440089
0.0005704840891014737 352734.9045563319
0.0005777054066850366 351964.03299721953
0.0005849267242685996 351187.4002873956
0.0005921480418521626 350405.5384052928
0.0005993693594357255 349618.9431932196
0.0006065906770192885 348828.0767882716
0.0006138119946028515 348033.36988977186
0.0006210333121864144 347235.2238742334
0.0006282546297699773 346434.0127680969
0.0006354759473535403 345630.08508780843
0.0006426972649371033 344823.76555615733
0.0006499185825206662 344015.3567031951
0.0006571399001042292 343205.14035949745
0.0006643612176877922 342393.3790490085
0.0006715825352713551 341580.3172882195
0.000678803852854918 340766.1827979823
0.000686025170438481 339951.1876338292
0.000693246488022044 339135.52924028365
0.0007004678056056069 338319.3914342693
0.0007076891231891699 337502.9453223873
0.0007149104407727329 336686.3501565085
0.0008592042747043215 320505.8523537818
0.00100349810863591 304886.0473755789
0.0011477919425674984 289973.549705857
0.001292085776499087 275777.03395766526
0.0014363796104306754 262272.2132536034
0.001580673444362264 249427.89411258503
0.0017249672782938528 237212.39621166393
0.0018692611122254413 225595.0894813494
0.0020135549461570298 214546.71921003255
0.0021578487800886182 204039.43238046797
0.0023021426140202067 194046.7323363392
0.002446436447951795 184543.4181564453
0.0025907302818833837 175505.5226403806
0.0027350241158149726 166910.2522470274
0.002879317949746561 158735.92970471858
0.0030236117836781496 150961.93936489598
0.003167905617609738 143568.675215333
0.0033121994515413265 136537.49143522023
0.003456493285472915 129850.65537074873
0.0036007871194045035 123491.30281342762
0.0037450809533360924 117443.39546855264
0.003889374787267681 111691.68050661359
0.004033668621199269 106221.65209564156
0.004177962455130858 101019.5148174837
0.004322256289062446 96072.14887574258
0.004466550122994035 91367.0770076339
0.004610843956925623 86892.43301631499
0.004755137790857212 82636.93184432224
0.0048994316247888 78589.84111264291
0.005043725458720389 74740.95405364227
0.005188019292651977 71080.5637695837
0.005332313126583566 67599.43875182096
0.005476606960515155 64288.79959892243
0.005620900794446743 61140.29687501031
0.0057651946283783315 58145.990052473324
0.00590948846230992 55298.32748594676
0.0060537822962415085 52590.12736705379
0.0061980761301730965 50014.55961187627
0.0063423699641046855 47565.128635474925
0.0064866637980362735 45235.65697001652
0.006630957631967862 43020.269685192514
0.006775251465899451 40913.379571637895
0.006919545299831039 38909.67304998258
0.007063839133762628 37004.09676999782
0.007208132967694216 35191.844866041
0.007352426801625805 33468.34683665673
0.007496720635557393 31829.256017766784
0.007641014469488982 30270.43862037808
0.007785308303420571 28787.96330516202
0.00792960213735216 27378.091267611875
0.008073895971283749 26037.266808773536
0.008218189805215336 24762.108367768466
0.008362483639146925 23549.399993493065
0.008506777473078514 22396.08323398629
0.008651071307010103 21299.249423010133
0.008795365140941692 20256.13234438987
0.00893965897487328 19264.101255613637
0.009083952808804868 18320.654253096654
0.009228246642736457 17423.411962377417
0.009372540476668046 16570.111537332486
0.009516834310599635 15758.60095327589
0.009661128144531222 14986.833579550266
0.00980542197846281 14252.863017921945
0.0099497158123944 13554.838193762278
0.010094009646325989 12890.998687635243
0.010238303480257577 12259.670295517499
0.010382597314189165 11659.260806453902
0.010526891148120754 11088.255986999517
0.010671184982052342 10545.21576232112
0.010815478815983931 10028.770584326758
0.010959772649915519 9537.617977663815
0.011104066483847107 9070.51925487461
0.011248360317778696 8626.296392425194
0.011392654151710285 8203.829059728578
0.011536947985641874 7802.051793669654
0.011681241819573461 7419.951311505975
0.01182553565350505 7056.563955367451
0.01196982948743664 6710.973261910064
0.012114123321368228 6382.307650994234
0.012258417155299815 6069.738227558657
0.012402710989231404 5772.4766911459865
0.012547004823162993 5489.773347808132
0.012691298657094582 5220.915219377253
0.012835592491026171 4965.224245333945
0.012979886324957758 4722.055572737817
0.013124180158889347 4490.795929907612
0.013268473992820936 4270.862079749293
0.013412767826752525 4061.699348831403
0.013557061660684114 3862.780228498001
0.013701355494615701 3673.6030444912317
0.01384564932854729 3493.6906917282076
0.013989943162478879 3322.5894310414697
0.014134236996410468 3159.8677448482335
0.014278530830342055 3005.1152488625494
0.014422824664273644 2857.9416571056395
0.014567118498205233 2717.9757976041988
0.014711412332136822 2584.864676294234
0.01485570616606841 2458.272586769622
0.015 2337.880263630144
0.03 2337.880263630144

